Barbershop: GAN-based Image Compositing using Segmentation Masks

Seamlessly blending features from multiple images is extremely challenging because of complex relationships in lighting, geometry, and partial occlusion which cause coupling between different parts of the image. Even though recent work on GANs enables synthesis of realistic hair or faces, it remains difficult to combine them into a single, coherent, and plausible image rather than a disjointed set of image patches. We present a novel solution to image blending, particularly for the problem of hairstyle transfer, based on GAN-inversion. We propose a novel latent space for image blending which is better at preserving detail and encoding spatial information, and propose a new GAN-embedding algorithm which is able to slightly modify images to conform to a common segmentation mask. Our novel representation enables the transfer of the visual properties from multiple reference images including specific details such as moles and wrinkles, and because we do image blending in a latent-space we are able to synthesize images that are coherent. Our approach avoids blending artifacts present in other approaches and finds a globally consistent image. Our results demonstrate a significant improvement over the current state of the art in a user study, with users preferring our blending solution over 95 percent of the time.

==> notes.txt <==


*** TODO for 21/05/2021
[ ]  Review and improve the introduction
[ ]  Add the ablation figures and discussion to the results section



Wish list for figures:
[ 1 ] Choice of layer for structure tensor (8 vs 6 or 10?)
[ 2 ] Effect of  alignment (with vs without)
[ 3 XXX ] Effect of F+S vs just W+
[ 4 ] Effect of L_s in eq:l-align
[ 5 ] Effect os L_F in eq:loss-rec

[ DONE ] (JCF) An overview figure showing each step of the process in method
